Rethinking Unsupervised Neural Superpixel Segmentation

Recently, the concept of unsupervised learning for superpixel segmentation via CNNs has been studied. Essentially, such methods generate superpixels by convolutional neural network (CNN) employed on a single image, and such CNNs are trained without any labels or further information. Thus, such approach relies on the incorporation of priors, typically by designing an objective function that guides the solution towards a meaningful superpixel segmentation. In this paper we propose three key elements to improve the efficacy of such networks: (i) the similarity of the \emph{soft} superpixelated image compared to the input image, (ii) the enhancement and consideration of object edges and boundaries and (iii) a modified architecture based on atrous convolution, which allow for a wider field of view, functioning as a multi-scale component in our network. By experimenting with the BSDS500 dataset, we find evidence to the significance of our proposal, both qualitatively and quantitatively.

==> figs_data/asa.csv <==
superpixels,etps,seeds,slic,fh,lsc,rim,edge,ours
25,0.854954,0.782002869,0.820631991,0.6678,,0.89,,0.910125418
50,0.884234234,0.847174533,0.872914975,0.75863,0.89773913,0.9188,0.911741935,0.92805994
100,0.923423423,0.897105945,0.90541,0.82781,0.916347826,0.9377,0.923096774,0.942584426
200,0.945045045,0.937237583,0.92921,0.8695,0.935478261,0.95012013,0.945935484,0.958301071
400,0.963063063,0.948786601,0.9481153,0.90801,0.952521739,0.9584,0.957806452,0.965207641


==> figs_data/br.csv <==
superpixel,etps,seeds,slic,fh,lsc,rim,edge,ours
25,0.369,0.283036249,0.428992421,0.281,,0.668,,0.705083669
50,0.476,0.379209087,0.514311544,0.38032,0.7044,0.723,0.741532258,0.768988316
100,0.66,0.51395275,0.586733278,0.48666,0.7568,0.767,0.790763052,0.794535332
200,0.778,0.640660563,0.670080067,0.611668,0.8172,0.814,0.838,0.853142518
400,0.885,0.717572784,0.749076613,0.725,0.8768,0.84,0.8936,0.908911771

